Super-resolving Herschel imaging: a proof of concept using Deep Neural Networks

Wide-field sub-millimetre surveys have driven many major advances in galaxy evolution in the past decade, but without extensive follow-up observations the coarse angular resolution of these surveys limits the science exploitation. This has driven the development of various analytical deconvolution methods. In the last half a decade Generative Adversarial Networks have been used to attempt deconvolutions on optical data. Here we present an autoencoder with a novel loss function to overcome this problem in the sub-millimeter wavelength range. This approach is successfully demonstrated on Herschel SPIRE 500$\mu$m COSMOS data, with the super-resolving target being the JCMT SCUBA-2 450$\mu$m observations of the same field. We reproduce the JCMT SCUBA-2 images with high fidelity using this autoencoder. This is quantified through the point source fluxes and positions, the completeness and the purity.

==> response_to_referee.txt <==
We thank the referee for the helpful comments, which have improved the paper. Changes to our manuscript are indicated in bold. Some figures have been remade following further optimisation of our network. Our response to the comments are as follows. 

COMMENT:
1) The abstract requires more quantitative substance: what wavelengths are we talking about specifically? "surprisingly high fidelity" why surprising? What do you mean by high fidelity, and can this be quantified? etc.

RESPONSE:
This is now addressed explicitly in the abstract. 

COMMENT:
2) The introduction is rather vague when it comes to describing the motivation for super-resolving (or deconvolving). For example, in the opening paragraph we are told that there are 'often strong scientific drivers for improving angular resolution.' but this is not expounded on. Later, when referring specifically to sub-mm mapping, we are not given any examples of scientific questions that could be addressed by solving this problem. The introduction should provide a more substantial motivation for the paper.

RESPONSE:
This is now elaborated on in the introduction. 

COMMENT
3) Key to the work is the training data, and although a critical component, it is not well-explained in the text. Simulated data is generated using EGG, but that this was "modified" - we are not told exactly how. A reader unfamiliar with the EGG code will want to know the basics of how it works (not to mention the modification the authors have made), including details of how it reproduces things like sub-mm number counts (does it?). There are statements that need justification. For example, objects with negligible FIR luminosity (again, we are not told explicitly what the cut is) are not simulated as they 'made no discernible difference to the output images'. Really? The contribution of faint sources certainly affects the (confusion) noise properties of sub-mm images, so one would like to see some evidence to back this up. On the issue of noise: how is instrumental noise handled in the mock images? This section, so fundamental to the results, needs far more detail for the reader.

RESPONSE:
More details are now given in the text, and for a more exhaustive account the reader is referred to the EGG paper. 

COMMENT:
4) The loss in this work involves detecting point sources, such that the network concentrates on reproducing bright pixels (and therefore the sources of interest) rather than non-source/noise pixels, which dominate by number. Photutils is used for source detection (I assume simple peak finding?), but I'm not clear why aperture fluxes are extracted given that sources are always unresolved - why not opt for the peak flux in images calibrated in Jy/beam? Also, it's not clear to me why a S/N threshold of >3 is used in the simulated training data and >1 for the observed data.

RESPONSE:
The referee is right that this is an alternative method for flux measurement, and in some circumstances it may be preferable. In this case our algorithm has managed to capture the fluxes, the astrometry and the shape of the PSF, and we suspect that altering the flux measurement will change the compromise between these different metrics of success. We thank the referee for this suggestion and we may pick it up in future work, beyond this feasibility study. 

COMMENT:
5) There seems to be some confusion as to astrometric uncertainty and pixel scale. I have a feeling that the source detection approach the authors have used only identifies sources to the nearest pixel, whereas of course the position of a source can be measured at sub-pixel accuracy if one knows the PSF (as one does here), with a confidence that scales with the SNR.

RESPONSE:
This is now explained more extensively in the paper. 

COMMENT:
6) In my opinion the most serious issue to address is the level of analysis and assessment of the efficacy of the technique. As it stands, the analysis of the performance of the method is rudimentary and key points are only mentioned in passing. A more thorough exploration would substantially improve the paper. We are shown images of the super-resolved image versus the target, and plots of the the flux recovery but little more. At the very least I would like to see:
-A comparison of the PSF in the super-resolved images compared to the target SCUBA-2, which could be achieved by stacking together detections and comparing the beam profiles.

RESPONSE:
This is now provided in a new figure. 

COMMENT:
-A quantification of the typical flux accuracy that goes beyond "an approximately 1:1 correlation between the calibrated, super-resolved fluxes...is evident, albeit with come scatter". What is the actual correlation, what it is the level of scatter, how does this vary as a function of noise, etc.?

RESPONSE:
This is now discussed in the text.

COMMENT:
-An assessment of the completeness/contamination - at what point do we stop trusting sources in the super-resolved map?

RESPONSE:
This is now provided in a new figure.

COMMENT:
Minor points:
A figure showing the network architecture would be handy.

RESPONSE:
This is now provided in a new figure.

COMMENT:
Typo section 4 "newtork", and later "background-subtracted JCMT is distributed"

RESPONSE:
This has now been corrected. 

COMMENT:
Figure 3: right panel, there seems to be an extra red data point outside the axes (overlapping with the y-axis label).

RESPONSE:
Figure 3 has been replaced by a new version. We now explain how the binning was defined, and the location of the red data points.

COMMENT:
Final paragraph of introduction: note that in the super-resolved images, the sub-mm galaxies are still not actually resolved, as it implies here.

RESPONSE:
This has now been corrected. 

COMMENT:
Abstract: inconsistency between sub-millimetre and sub-millimeter.

RESPONSE:
This has now been corrected. 

COMMENT:
Introduction: "formally no signal on Fourier scales smaller than the diffraction limit" - why not just say "on scales smaller than"?

RESPONSE:
This is now explained in the first paragraph. 

COMMENT:
Section 3: "this paper differs significantly ... in two significant ways" - consider rewording.

RESPONSE:
This has now been reworded. 

